Performance measures for the two-node queue with finite buffers

We consider a two-node queue modeled as a two-dimensional random walk. In particular, we consider the case that one or both queues have finite buffers. We develop an approximation scheme based on the Markov reward approach to error bounds in order to bound performance measures of such random walks in terms of a perturbed random walk in which the transitions along the boundaries are different from those in the original model and the invariant measure of the perturbed random walk is of product-form. We then apply this approximation scheme to a tandem queue and some variants of this model, for the case that both buffers are finite. We also apply our approximation scheme to a coupled-queue in which only one of the buffers has finite capacity.

==> blocking_pr_rho_L10000.csv <==
0.999 4.51732741801e-08 2.26411994291e-06
0.9991 1.10619635614e-07 2.32819289931e-06
0.9992 2.67511807716e-07 2.48141769437e-06
0.9993 6.36753258988e-07 2.84153322707e-06
0.9994 1.4845704448e-06 3.66751766924e-06
0.9995 3.36476350859e-06 5.49715077546e-06
0.9996 7.32039532735e-06 9.34011483868e-06
0.9997 1.49293994153e-05 1.67112431237e-05
0.9998 2.70616430555e-05 2.83845763198e-05

==> blocking_pr_rho_L20.csv <==
0.5 2.98225830526e-07 0.000368965503022
0.55 2.03635439925e-06 0.00043478988336
0.6 1.10794521285e-05 0.000513179197414
0.65 5.09573603942e-05 0.000626737860668
0.7 0.000202957762807 0.000854374218417
0.75 0.000706206785133 0.00142910947701
0.8 0.00215343046252 0.00292940804081
0.85 0.00574468098834 0.00652600670913
0.9 0.0133515473241 0.0140418877848
0.95 0.0269766118719 0.0274207847764


==> blocking_pr_rho_L500.csv <==
0.98 8.20479702909e-07 4.43659296256e-05
0.981 1.2979479921e-06 4.48762393205e-05
0.982 2.04652191014e-06 4.56508882339e-05
0.983 3.21519884703e-06 4.68351475469e-05
0.984 5.03117238902e-06 4.865027631e-05
0.985 7.8380225365e-06 5.14309590945e-05
0.986 1.21502581788e-05 5.56777357929e-05
0.987 1.87292198305e-05 6.21313702577e-05
0.988 2.86849131873e-05 7.18707377693e-05
0.989 4.36052201792e-05 8.64375689032e-05
0.99 6.57048304241e-05 0.000107979459004
0.991 9.7964731402e-05 0.000139381426806
0.992 0.00014418698613 0.000184311495935
0.993 0.000208796054458 0.000247013926495
0.994 0.000296035264908 0.000331502000265
0.995 0.000407859307201 0.000439462948621
0.996 0.000539174324843 0.000565546170384
0.997 0.00066788303273 0.000687536250349
